Analysis of the reflection spectra of MAXI J1535-571 in the hard and intermediate states

We report results on the joint-fit of the NuSTAR and HXMT data for the black hole X-ray binary candidate MAXI J1535-571. The observations were obtained in 2017 when the source evolved through the hard, hard-intermediate and soft-intermediate states over the rising phase of the outburst. After subtracting continuum components, X-ray reflection signatures are clearly showed in those observations. By modeling the relativistic reflection in detail, we find that the inner radius $R_{\rm{in}}$ is relatively stable with $R_{\rm{in}}\lesssim 1.55 R_{\rm{g}}$ during the three states, which implies that the inner radius likely extends to the innermost stable circular orbit even in the bright hard state. When adopting $R_{\rm{in}} = R_{\rm{ISCO}}$, the spin parameter is constrained to be $0.985_{-0.004}^{+0.002}$ at 90% confidence (statistical only). The best-fitting results reveal that the inclination of the inner accretion disc is $\sim70-74$ degrees, which notably conflicts with the apparent orientation of the ballistic jet ($\leqslant$45 degrees). In addition, both the photon index and the electron temperature increase during the transition from hard to soft state. It seems that the corona evolves from dense low-temperature in the LHS to tenuous high-temperature after the state transition, which indicates that the state transition is accompanied by the evolution of the coronal properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
